AT2019azh: an unusually long-lived, radio-bright thermal tidal disruption event

Tidal disruption events (TDEs) occur when a star is destroyed by a supermassive black hole at the center of a galaxy, temporarily increasing the accretion rate onto the black hole and producing a bright flare across the electromagnetic spectrum. Radio observations of TDEs trace outflows and jets that may be produced. Radio detections of the outflows from TDEs are uncommon, with only about one third of TDEs discovered to date having published radio detections. Here we present over two years of comprehensive, multi-radio frequency monitoring observations of the tidal disruption event AT2019azh taken with the Very Large Array (VLA) and MeerKAT radio telescopes from approximately 10 days pre-optical peak to 810 days post-optical peak. AT2019azh shows unusual radio emission for a thermal TDE, as it brightened very slowly over two years, and showed fluctuations in the synchrotron energy index of the optically thin synchrotron emission from 450 days post-disruption. Based on the radio properties, we deduce that the outflow in this event is likely non-relativistic and could be explained by a spherical outflow arising from self-stream intersections, or a mildly collimated outflow from accretion onto the supermassive black hole. This data-set provides a significant contribution to the observational database of outflows from TDEs, including the earliest radio detection of a non-relativistic TDE to date, relative to the optical discovery.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
